Cosmic rays and the magnetic field in the nearby starburst galaxy NGC 253: II. The magnetic field structure

(Shortened) We observed NGC 253 with the VLA in D-configuration and the Effelsberg 100-m telescope using radio continuum polarimetry. Observations at 6.2 cm and 3.6 cm were combined to calculate the RM distribution and to correct for Faraday rotation. The large-scale magnetic field consists of a disk (r, phi) and halo (r, z) component. The disk component can be described as an axisymmetric spiral field pointing inwards with a pitch angle of 25+/-5 degree which is symmetric with respect to the plane (even parity). The halo field shows a prominent X-shape centered on the nucleus similar to that of other edge-on galaxies. We propose a model where the halo field lines are along a cone with an opening angle of 90 +/- 30 degree and are pointing away from the disk in both the northern and southern halo (even parity). The X-shaped halo field follows the lobes seen in Halpha and soft X-ray emission. Dynamo action and a disk wind can explain the X-shaped halo field. The nuclear starburst-driven superwind may further amplify and align the halo field by compression of the lobes of the expanding superbubbles. The disk wind is a promising candidate for the origin of the gas in the halo and for the expulsion of small-scale helical fields as requested for efficient dynamo action.

==> bottom.txt <==

cleartomark
countdictstack exch sub { end } repeat
restore grestore
%
% End Imported PIC File: deb30-1.eps
%%EndDocument
%
/Helvetica ff 540.00 scf sf
7875 1950 m
gs 1 -1 sc (\(a\)) col0 sh gr
% here ends figure;
$F2psEnd
rs
showpage

